Program Synthesis from Partial Traces

We present the first technique to synthesize programs that compose side-effecting functions, pure functions, and control flow, from partial traces containing records of only the side-effecting functions. This technique can be applied to synthesize API composing scripts from logs of calls made to those APIs, or a script from traces of system calls made by a workload, for example. All of the provided traces are positive examples, meaning that they describe desired behavior. Our approach does not require negative examples. Instead, it generalizes over the examples and uses cost metrics to prevent over-generalization. Because the problem is too complex for traditional monolithic program synthesis techniques, we propose a new combination of optimizing rewrites and syntax-guided program synthesis. The resulting program is correct by construction, so its output will always be able to reproduce the input traces. We evaluate the quality of the programs synthesized when considering various optimization metrics and the synthesizer's efficiency on real-world benchmarks. The results show that our approach can generate useful real-world programs.

==> images/benchmarks.csv <==
benchmark,id,name,traces,conds,loops,dataf,t1,t2,t3,t4,t5,t6
custom,StartInstances,StartInstances,7,0,0,0,0.0010,0.0010,TO,0.0010,0.0010,TO
custom,StopInstances,StopInstances,9,0,0,0,0.0010,0.0010,TO,0.0010,0.0010,TO
custom,CreateImage,CreateImage,4,0,0,1,TO,TO,(0.1565),TO,TO,TO
custom,CreateImageFromSsmParameterAndLog,CreateImageFromSsmParameterAndLog,3,0,0,4,207.0210,206.5310,(201.8745),210.2070,205.5790,TO
custom,CreateTable,CreateTable,7,0,0,0,78.3285,123.4015,(0.4425),77.9695,123.4130,TO
custom,DeleteTable,DeleteTable,7,0,0,0,0.0010,0.0010,TO,0.0010,0.0010,TO
custom,CreateBucketThenFolder,CreateBucketThenFolder,3,0,0,1,25.7585,4.1400,0.1080,25.8510,4.1335,0.0590
custom,PutObjectIfNotPresent,PutObjectIfNotPresent,6,1,0,1,256.8825,269.2705,(0.7365),13.6540,268.5080,(175.2290)
custom,StopInstancesCond,StopInstancesCond,7,1,0,1,57.8020,(51.8445),(0.3690),50.7140,54.6365,(104.3410)
custom,CreateTableInsertItem,CreateTableInsertItem,9,0,1,1,TO,TO,(310.2000),TO,TO,(310.2885)
custom,BackupThenDeleteTable,BackupThenDeleteTable,6,0,1,2,198.6560,(200.2010),(2.0850),(196.2530),TO,(2.0770)
custom,StartInstancesWithTags,StartInstancesWithTags,7,0,0,1,14.2230,17.8255,(0.3530),19.3190,20.5565,0.4350
custom,StopAllRunningInstances,StopAllRunningInstances,4,0,0,1,24.3030,24.2405,TO,16.2920,21.7210,TO
custom,MoveDdbItem,MoveDdbItem,7,0,0,1,119.4945,109.3105,(0.3825),89.3825,108.4040,TO
custom,MoveDdbItemIfPresent,MoveDdbItemIfPresent,8,1,0,2,91.5005,102.8940,(2.1848),32.6680,102.2655,TO
custom,CopyS3Objects,CopyS3Objects,3,1,1,2,110.3760,TO,(3.3240),110.1720,TO,(3.1815)
custom,TagInstancesWithDryRun,TagInstancesWithDryRun,4,1,0,1,74.9475,62.3470,(0.0975),28.3645,62.5075,(61.3085)
custom,SendEmailOnInput,SendEmailOnInput,3,0,1,1,5.8572,(8.8790),(10.1365),5.7503,(8.8283),10.1435
custom,RetrieveChannelMembers,RetrieveChannelMembers,3,0,1,2,6.0803,(0.6730),TO,6.0210,TO,TO
custom,List and move files,List and move files,3,1,1,0,14.8950,(199.4770),TO,14.9223,(199.7590),(6.4900)
custom,Clean current dir,Clean current dir,2,1,1,1,1.6803,TO,TO,1.7040,TO,TO
custom,Clean regular files in dir,Clean regular files in dir,2,1,1,2,9.2692,(6.5325),TO,11.3151,(8.6023),TO
custom,Conversation members,Conversation members,4,1,1,3,TO,TO,TO,TO,TO,TO
custom,SVG-IncreaseCircleRadius-json,SVG-IncreaseCircleRadius-json,3,0,0,2,(165.6950),(207.8140),(0.0947),165.9360,207.6540,(8.3310)
custom,SVG-IncreaseCircleRadius,SVG-IncreaseCircleRadius,3,0,0,1,42.3778,2.4115,(0.0909),42.4419,2.3956,0.0903
blink,CopyInstanceToNewRegion,CopyInstanceToNewRegion,4,0,1,2,TO,TO,TO,TO,TO,TO
blink,ReportLongRunningInstances,ReportLongRunningInstances,8,??,??,TO,TO,TO,TO,TO,TO,TO
blink,CreateIamUserAndNotify,CreateIamUserAndNotify,3,0,0,1,41.8295,43.1740,(0.0485),40.7525,41.2625,0.0480
aws,StopEC2Instance,StopEC2Instance,5,0,0,0,4.5055,9.0335,0.2420,4.5540,9.0505,0.1800
aws,StartEC2Instance,StartEC2Instance,5,1,0,2,19.2625,13.8295,(0.2975),(11.4985),(15.3300),(351.0205)
aws,ConfigureS3BucketVersioning,ConfigureS3BucketVersioning,9,0,0,1,(71.4770),(80.8390),(77.8945),(50.5595),(77.1050),(56.7960)
aws,ConfigureCloudWatchOnEC2,ConfigureCloudWatchOnEC2,8,1,0,0,(13.7205),(13.7230),TO,(8.7650),(13.7280),TO
aws,CopyEC2Instance,CopyEC2Instance,3,5,1,16,TO,TO,TO,TO,TO,TO
aws,ResizeInstance,ResizeInstance,10,3,2,3,TO,TO,TO,TO,TO,TO
aws,SetRequiredTags,SetRequiredTags,4,0,0,0,16.9260,16.9735,4.9070,16.9735,16.9720,243.9340
literature,ApiPhany Ex. 1.1,ApiPhany Ex. 1.1,4,1,2,5,TO,TO,TO,TO,TO,TO
literature,ApiPhany Ex. 1.2,ApiPhany Ex. 1.2,3,0,0,2,18.6410,19.6440,(0.0690),17.7230,19.4295,(84.9275)
literature,ApiPhany Ex. 1.6,ApiPhany Ex. 1.6,3,0,0,1,28.8425,24.6445,(0.0880),27.4900,24.4550,(174.7045)
literature,ApiPhany Ex. 1.8,ApiPhany Ex. 1.8,3,0,0,1,21.7375,9.1760,(0.1620),23.7555,11.6010,0.1780
literature,ApiPhany Ex. 2.1,ApiPhany Ex. 2.1,3,0,1,1,1.4069,TO,2.0430,1.4230,TO,1.6830
literature,ApiPhany Ex. 2.3,ApiPhany Ex. 2.3,4,0,0,2,168.9785,184.8215,(0.0440),161.1260,184.1730,(161.4105)
literature,ApiPhany Ex. 2.5,ApiPhany Ex. 2.5,3,0,1,1,1.3998,TO,6.2260,1.3315,TO,6.0710
literature,ApiPhany Ex. 2.6,ApiPhany Ex. 2.6,3,0,0,1,20.4995,23.6200,(0.1430),30.2755,31.8785,TO
literature,ApiPhany Ex. 2.7,ApiPhany Ex. 2.7,4,0,1,1,4.1304,TO,TO,4.3790,TO,TO
literature,ApiPhany Ex. 2.10,ApiPhany Ex. 2.10,2,0,1,1,TO,TO,TO,TO,TO,TO
literature,ApiPhany Ex. 2.11,ApiPhany Ex. 2.11,3,0,0,1,13.7160,8.7945,(0.1120),13.9030,8.2070,0.1185
literature,ApiPhany Ex. 2.13,ApiPhany Ex. 2.13,3,0,0,2,40.3915,(31.8100),(0.0765),40.5330,31.1465,(28.9375)
literature,ApiPhany Ex. 3.1,ApiPhany Ex. 3.1,2,0,0,0,0.0008,TO,1.9730,0.0010,TO,1.6140
literature,ApiPhany Ex. 3.3,ApiPhany Ex. 3.3,3,0,0,0,(162.1520),(165.8040),(181.4500),(162.8320),(164.4930),(183.6300)
literature,ApiPhany Ex. 3.4*,ApiPhany Ex. 3.4*,3,0,1,1,4.0778,TO,3.9220,3.8585,TO,4.0260
literature,ApiPhany Ex. 3.6,ApiPhany Ex. 3.6,3,0,1,1,3.3897,TO,(2.8520),3.5700,TO,(3.0230)
literature,ApiPhany Ex. 3.7,ApiPhany Ex. 3.7,2,0,1,1,3.0550,(106.2280),3.5655,3.0700,(105.3520),TO
literature,ApiPhany Ex. 3.8,ApiPhany Ex. 3.8,2,0,2,2,TO,TO,TO,TO,TO,TO
literature,ApiPhany Ex. 3.9,ApiPhany Ex. 3.9,3,0,1,1,TO,TO,TO,TO,TO,TO

